Observational Study of the Atmospheric Gravity Waves in the lower Solar Atmosphere

The solar chromosphere exhibits a variety of waves originating from the photosphere and deeper layers, causing oscillations at different heights with distinct frequencies. This study identifies and analyze Atmospheric Gravity Waves (AGWs) and acoustic waves at various height pairs within the solar atmosphere utilising H$\alpha$, Ca II IR and Fe I 6173 A imaging spectroscopic observations from Swedish 1m Solar Telescope. We study and compare oscillations by analyzing power maps generated using velocities obtained from the filtergram difference and bisector methods. Our analysis shows a consistent increase in power with height in the solar chromosphere for both methods. In addition to this, our results show that AGWs are detected within or near magnetic flux concentration regions, where spicules are also predominant, exhibiting significant power in the chromosphere. These regions also feature inclined magnetic fields, which might be contributing to the propagation of these low-frequency AGWs in the chromosphere. Examining average power maps at spicule locations reveals significant power at AGWs frequency across different chromospheric heights. We speculate that these AGWs propagate upward along spicular structures and were not previously detected in the studies employing space-time map due to their limited lifetime. This study provides insights into the complex dynamics of solar chromospheric waves influenced by magnetic field, contributing to our understanding of AGWs and acoustic waves propagation across different layers of the solar atmosphere.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
